On Decoding Using Codewords of the Dual Code

We present novel decoding schemes for hard and soft decision decoding of block codes using the minimal weight codewords of the dual code. The decoding schemes will be described for cyclic codes where polynomials can be used, however, the modification for non-cyclic codes is possible and straight forward. The hard decision decoding calculates syndrome polynomials which are the product of the received polynomial with dual codewords. Proper cyclic shifts of these syndrome polynomials are obtained and the non-zero positions are counted componentwise for these shifts. The values of this counting are a reliability measure and can be used for locating the error and also the non-error positions. This reliability measure is the basis for various variants of hard decision decoding algorithms. Decoding schemes with iterative error reduction are possible as well as information set decoding using the inherent reliability information of the measure even if there is no reliability information from the channel. Further, we will show how reliability information from the channel can be included in order to obtain soft decision decoding schemes. We derive the relation between bit flipping, believe propagation, and majority logic decoding to the novel schemes. As examples to illustrate the functioning we use BCH and Reed-Muller codes as examples for binary codes, and RS codes for non-binary codes. Besides the Plotkin construction we recall a known result that Reed-Muller codes punctured by one position are cyclic and thus, are equivalent to special cases of BCH codes. Simulation results for hard and soft decision decoding will be given for several examples and compared with results from literature. Finally, we analyze the soft decision decoding of the Plotkin construction and derive that one of the two codes uses a $3$ dB better channel (also known as channel polarization).

==> BCH63_22_15.tikz <==
%This file was created by wer-curves_tikz.sage
\begin{tikzpicture}
\begin{axis}[%%
scale only axis,
xlabel style={font=\color{white!15!black}},
xlabel={$p$ of $\mathrm{BSC}$},
ylabel style={font=\color{white!15!black}},
xmax = 0.100000,
xmin = 0.020000,
%xtick={0.05,0.07,0.09,0.11,0.13,0.15},
ylabel={$\mathrm{WER}$},
ymax = 1,
ymode=log,
xmajorgrids,
%yminorgrids,
ymajorgrids,
grid style=dashed,
legend pos = south east,
legend style={legend cell align=left, align=left, draw=white!15!black},
]

\addplot [color=red,solid]
  table[row sep=crcr]{%%
0.0200000000 0.0000372043\\
0.0208080808 0.0000490879\\
0.0216161616 0.0000639898\\
0.0224242424 0.0000824872\\
0.0232323232 0.0001052316\\
0.0240404040 0.0001329528\\
0.0248484848 0.0001664639\\
0.0256565657 0.0002066639\\
0.0264646465 0.0002545420\\
0.0272727273 0.0003111805\\
0.0280808081 0.0003777570\\
0.0288888889 0.0004555472\\
0.0296969697 0.0005459259\\
0.0305050505 0.0006503689\\
0.0313131313 0.0007704530\\
0.0321212121 0.0009078568\\
0.0329292929 0.0010643598\\
0.0337373737 0.0012418419\\
0.0345454545 0.0014422814\\
0.0353535354 0.0016677538\\
0.0361616162 0.0019204285\\
0.0369696970 0.0022025665\\
0.0377777778 0.0025165163\\
0.0385858586 0.0028647104\\
0.0393939394 0.0032496603\\
0.0402020202 0.0036739523\\
0.0410101010 0.0041402415\\
0.0418181818 0.0046512468\\
0.0426262626 0.0052097445\\
0.0434343434 0.0058185616\\
0.0442424242 0.0064805701\\
0.0450505051 0.0071986792\\
0.0458585859 0.0079758286\\
0.0466666667 0.0088149809\\
0.0474747475 0.0097191144\\
0.0482828283 0.0106912153\\
0.0490909091 0.0117342700\\
0.0498989899 0.0128512574\\
0.0507070707 0.0140451410\\
0.0515151515 0.0153188609\\
0.0523232323 0.0166753265\\
0.0531313131 0.0181174084\\
0.0539393939 0.0196479311\\
0.0547474747 0.0212696650\\
0.0555555556 0.0229853196\\
0.0563636364 0.0247975362\\
0.0571717172 0.0267088807\\
0.0579797980 0.0287218370\\
0.0587878788 0.0308388005\\
0.0595959596 0.0330620718\\
0.0604040404 0.0353938510\\
0.0612121212 0.0378362316\\
0.0620202020 0.0403911952\\
0.0628282828 0.0430606070\\
0.0636363636 0.0458462104\\
0.0644444444 0.0487496230\\
0.0652525253 0.0517723325\\
0.0660606061 0.0549156932\\
0.0668686869 0.0581809223\\
0.0676767677 0.0615690976\\
0.0684848485 0.0650811543\\
0.0692929293 0.0687178833\\
0.0701010101 0.0724799292\\
0.0709090909 0.0763677888\\
0.0717171717 0.0803818101\\
0.0725252525 0.0845221916\\
0.0733333333 0.0887889818\\
0.0741414141 0.0931820794\\
0.0749494949 0.0977012334\\
0.0757575758 0.1023460440\\
0.0765656566 0.1071159632\\
0.0773737374 0.1120102966\\
0.0781818182 0.1170282047\\
0.0789898990 0.1221687046\\
0.0797979798 0.1274306728\\
0.0806060606 0.1328128470\\
0.0814141414 0.1383138291\\
0.0822222222 0.1439320881\\
0.0830303030 0.1496659636\\
0.0838383838 0.1555136684\\
0.0846464646 0.1614732931\\
0.0854545455 0.1675428089\\
0.0862626263 0.1737200725\\
0.0870707071 0.1800028296\\
0.0878787879 0.1863887192\\
0.0886868687 0.1928752785\\
0.0894949495 0.1994599469\\
0.0903030303 0.2061400709\\
0.0911111111 0.2129129089\\
0.0919191919 0.2197756356\\
0.0927272727 0.2267253475\\
0.0935353535 0.2337590675\\
0.0943434343 0.2408737496\\
0.0951515152 0.2480662845\\
0.0959595960 0.2553335041\\
0.0967676768 0.2626721870\\
0.0975757576 0.2700790631\\
0.0983838384 0.2775508188\\
0.0991919192 0.2850841020\\
0.1000000000 0.2926755269\\
};
\addlegendentry{BMD}



\addplot [color=green,solid]
  table[row sep=crcr]{%%
0.0200000000 0.0000133908\\
0.0208080808 0.0000177343\\
0.0216161616 0.0000232049\\
0.0224242424 0.0000300257\\
0.0232323232 0.0000384501\\
0.0240404040 0.0000487643\\
0.0248484848 0.0000612892\\
0.0256565657 0.0000763829\\
0.0264646465 0.0000944421\\
0.0272727273 0.0001159044\\
0.0280808081 0.0001412501\\
0.0288888889 0.0001710037\\
0.0296969697 0.0002057353\\
0.0305050505 0.0002460621\\
0.0313131313 0.0002926497\\
0.0321212121 0.0003462127\\
0.0329292929 0.0004075162\\
0.0337373737 0.0004773755\\
0.0345454545 0.0005566576\\
0.0353535354 0.0006462805\\
0.0361616162 0.0007472140\\
0.0369696970 0.0008604788\\
0.0377777778 0.0009871468\\
0.0385858586 0.0011283402\\
0.0393939394 0.0012852309\\
0.0402020202 0.0014590391\\
0.0410101010 0.0016510326\\
0.0418181818 0.0018625255\\
0.0426262626 0.0020948761\\
0.0434343434 0.0023494857\\
0.0442424242 0.0026277966\\
0.0450505051 0.0029312897\\
0.0458585859 0.0032614830\\
0.0466666667 0.0036199284\\
0.0474747475 0.0040082098\\
0.0482828283 0.0044279403\\
0.0490909091 0.0048807595\\
0.0498989899 0.0053683306\\
0.0507070707 0.0058923375\\
0.0515151515 0.0064544818\\
0.0523232323 0.0070564795\\
0.0531313131 0.0077000582\\
0.0539393939 0.0083869538\\
0.0547474747 0.0091189069\\
0.0555555556 0.0098976600\\
0.0563636364 0.0107249539\\
0.0571717172 0.0116025245\\
0.0579797980 0.0125320995\\
0.0587878788 0.0135153950\\
0.0595959596 0.0145541123\\
0.0604040404 0.0156499348\\
0.0612121212 0.0168045245\\
0.0620202020 0.0180195191\\
0.0628282828 0.0192965286\\
0.0636363636 0.0206371327\\
0.0644444444 0.0220428775\\
0.0652525253 0.0235152725\\
0.0660606061 0.0250557883\\
0.0668686869 0.0266658533\\
0.0676767677 0.0283468515\\
0.0684848485 0.0301001199\\
0.0692929293 0.0319269458\\
0.0701010101 0.0338285649\\
0.0709090909 0.0358061588\\
0.0717171717 0.0378608533\\
0.0725252525 0.0399937161\\
0.0733333333 0.0422057549\\
0.0741414141 0.0444979163\\
0.0749494949 0.0468710836\\
0.0757575758 0.0493260755\\
0.0765656566 0.0518636450\\
0.0773737374 0.0544844783\\
0.0781818182 0.0571891932\\
0.0789898990 0.0599783386\\
0.0797979798 0.0628523940\\
0.0806060606 0.0658117679\\
0.0814141414 0.0688567983\\
0.0822222222 0.0719877516\\
0.0830303030 0.0752048226\\
0.0838383838 0.0785081344\\
0.0846464646 0.0818977381\\
0.0854545455 0.0853736131\\
0.0862626263 0.0889356673\\
0.0870707071 0.0925837371\\
0.0878787879 0.0963175884\\
0.0886868687 0.1001369165\\
0.0894949495 0.1040413471\\
0.0903030303 0.1080304370\\
0.0911111111 0.1121036747\\
0.0919191919 0.1162604816\\
0.0927272727 0.1205002129\\
0.0935353535 0.1248221587\\
0.0943434343 0.1292255449\\
0.0951515152 0.1337095351\\
0.0959595960 0.1382732312\\
0.0967676768 0.1429156753\\
0.0975757576 0.1476358508\\
0.0983838384 0.1524326843\\
0.0991919192 0.1573050468\\
0.1000000000 0.1622517557\\
};
\addlegendentry{Recursive Plotkin}

\addplot [color=blue,solid]
  table[row sep=crcr]{%%
0.0200000000 0.0000003623\\
0.0208080808 0.0000004927\\
0.0216161616 0.0000006620\\
0.0224242424 0.0000008793\\
0.0232323232 0.0000011558\\
0.0240404040 0.0000015044\\
0.0248484848 0.0000019402\\
0.0256565657 0.0000024810\\
0.0264646465 0.0000031471\\
0.0272727273 0.0000039618\\
0.0280808081 0.0000049519\\
0.0288888889 0.0000061480\\
0.0296969697 0.0000075844\\
0.0305050505 0.0000093002\\
0.0313131313 0.0000113390\\
0.0321212121 0.0000137498\\
0.0329292929 0.0000165872\\
0.0337373737 0.0000199119\\
0.0345454545 0.0000237909\\
0.0353535354 0.0000282985\\
0.0361616162 0.0000335164\\
0.0369696970 0.0000395340\\
0.0377777778 0.0000464495\\
0.0385858586 0.0000543698\\
0.0393939394 0.0000634114\\
0.0402020202 0.0000737009\\
0.0410101010 0.0000853752\\
0.0418181818 0.0000985824\\
0.0426262626 0.0001134822\\
0.0434343434 0.0001302466\\
0.0442424242 0.0001490599\\
0.0450505051 0.0001701199\\
0.0458585859 0.0001936382\\
0.0466666667 0.0002198404\\
0.0474747475 0.0002489671\\
0.0482828283 0.0002812741\\
0.0490909091 0.0003170330\\
0.0498989899 0.0003565318\\
0.0507070707 0.0004000750\\
0.0515151515 0.0004479845\\
0.0523232323 0.0005005998\\
0.0531313131 0.0005582784\\
0.0539393939 0.0006213963\\
0.0547474747 0.0006903483\\
0.0555555556 0.0007655484\\
0.0563636364 0.0008474300\\
0.0571717172 0.0009364463\\
0.0579797980 0.0010330707\\
0.0587878788 0.0011377967\\
0.0595959596 0.0012511384\\
0.0604040404 0.0013736304\\
0.0612121212 0.0015058283\\
0.0620202020 0.0016483084\\
0.0628282828 0.0018016680\\
0.0636363636 0.0019665253\\
0.0644444444 0.0021435195\\
0.0652525253 0.0023333108\\
0.0660606061 0.0025365799\\
0.0668686869 0.0027540285\\
0.0676767677 0.0029863784\\
0.0684848485 0.0032343718\\
0.0692929293 0.0034987710\\
0.0701010101 0.0037803579\\
0.0709090909 0.0040799334\\
0.0717171717 0.0043983178\\
0.0725252525 0.0047363496\\
0.0733333333 0.0050948852\\
0.0741414141 0.0054747988\\
0.0749494949 0.0058769811\\
0.0757575758 0.0063023394\\
0.0765656566 0.0067517964\\
0.0773737374 0.0072262900\\
0.0781818182 0.0077267720\\
0.0789898990 0.0082542078\\
0.0797979798 0.0088095755\\
0.0806060606 0.0093938648\\
0.0814141414 0.0100080763\\
0.0822222222 0.0106532207\\
0.0830303030 0.0113303177\\
0.0838383838 0.0120403949\\
0.0846464646 0.0127844870\\
0.0854545455 0.0135636347\\
0.0862626263 0.0143788834\\
0.0870707071 0.0152312825\\
0.0878787879 0.0161218840\\
0.0886868687 0.0170517415\\
0.0894949495 0.0180219087\\
0.0903030303 0.0190334388\\
0.0911111111 0.0200873827\\
0.0919191919 0.0211847881\\
0.0927272727 0.0223266983\\
0.0935353535 0.0235141509\\
0.0943434343 0.0247481763\\
0.0951515152 0.0260297969\\
0.0959595960 0.0273600254\\
0.0967676768 0.0287398640\\
0.0975757576 0.0301703025\\
0.0983838384 0.0316523177\\
0.0991919192 0.0331868718\\
0.1000000000 0.0347749111\\
};
\addlegendentry{Information Set}

\addplot [color=magenta,dashed]
  table[row sep=crcr]{%%
0.0200000000 0.0000003655\\
0.0208080808 0.0000004970\\
0.0216161616 0.0000006677\\
0.0224242424 0.0000008870\\
0.0232323232 0.0000011660\\
0.0240404040 0.0000015179\\
0.0248484848 0.0000019580\\
0.0256565657 0.0000025043\\
0.0264646465 0.0000031774\\
0.0272727273 0.0000040012\\
0.0280808081 0.0000050028\\
0.0288888889 0.0000062134\\
0.0296969697 0.0000076682\\
0.0305050505 0.0000094068\\
0.0313131313 0.0000114741\\
0.0321212121 0.0000139202\\
0.0329292929 0.0000168009\\
0.0337373737 0.0000201785\\
0.0345454545 0.0000241221\\
0.0353535354 0.0000287079\\
0.0361616162 0.0000340199\\
0.0369696970 0.0000401505\\
0.0377777778 0.0000472008\\
0.0385858586 0.0000552813\\
0.0393939394 0.0000645126\\
0.0402020202 0.0000750254\\
0.0410101010 0.0000869617\\
0.0418181818 0.0001004751\\
0.0426262626 0.0001157315\\
0.0434343434 0.0001329093\\
0.0442424242 0.0001522004\\
0.0450505051 0.0001738106\\
0.0458585859 0.0001979603\\
0.0466666667 0.0002248848\\
0.0474747475 0.0002548351\\
0.0482828283 0.0002880783\\
0.0490909091 0.0003248984\\
0.0498989899 0.0003655963\\
0.0507070707 0.0004104910\\
0.0515151515 0.0004599194\\
0.0523232323 0.0005142372\\
0.0531313131 0.0005738194\\
0.0539393939 0.0006390604\\
0.0547474747 0.0007103745\\
0.0555555556 0.0007881965\\
0.0563636364 0.0008729818\\
0.0571717172 0.0009652068\\
0.0579797980 0.0010653691\\
0.0587878788 0.0011739880\\
0.0595959596 0.0012916044\\
0.0604040404 0.0014187809\\
0.0612121212 0.0015561026\\
0.0620202020 0.0017041763\\
0.0628282828 0.0018636312\\
0.0636363636 0.0020351185\\
0.0644444444 0.0022193118\\
0.0652525253 0.0024169066\\
0.0660606061 0.0026286203\\
0.0668686869 0.0028551922\\
0.0676767677 0.0030973832\\
0.0684848485 0.0033559753\\
0.0692929293 0.0036317717\\
0.0701010101 0.0039255962\\
0.0709090909 0.0042382926\\
0.0717171717 0.0045707247\\
0.0725252525 0.0049237756\\
0.0733333333 0.0052983469\\
0.0741414141 0.0056953585\\
0.0749494949 0.0061157478\\
0.0757575758 0.0065604689\\
0.0765656566 0.0070304920\\
0.0773737374 0.0075268026\\
0.0781818182 0.0080504006\\
0.0789898990 0.0086022996\\
0.0797979798 0.0091835257\\
0.0806060606 0.0097951171\\
0.0814141414 0.0104381224\\
0.0822222222 0.0111136001\\
0.0830303030 0.0118226174\\
0.0838383838 0.0125662491\\
0.0846464646 0.0133455764\\
0.0854545455 0.0141616859\\
0.0862626263 0.0150156683\\
0.0870707071 0.0159086171\\
0.0878787879 0.0168416278\\
0.0886868687 0.0178157961\\
0.0894949495 0.0188322168\\
0.0903030303 0.0198919828\\
0.0911111111 0.0209961833\\
0.0919191919 0.0221459031\\
0.0927272727 0.0233422205\\
0.0935353535 0.0245862065\\
0.0943434343 0.0258789234\\
0.0951515152 0.0272214232\\
0.0959595960 0.0286147464\\
0.0967676768 0.0300599208\\
0.0975757576 0.0315579597\\
0.0983838384 0.0331098609\\
0.0991919192 0.0347166056\\
0.1000000000 0.0363791562\\
};
\addlegendentry{Error Reduction}

\end{axis}
\end{tikzpicture}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%Second Part of Latex include:
%end{figure}


==> BCH63_24_15.tikz <==
%This file was created by wer-curves_tikz.sage
\begin{tikzpicture}
\begin{axis}[%%
scale only axis,
ticklabel style = {font=\small},
xlabel style={font=\color{white!15!black}},
xlabel={$p$ of $\mathrm{BSC}$},
xmax=0.1,
xmin=0.01,
ylabel style={font=\color{white!15!black}},
ylabel={$\mathrm{WER}$},
ymax = 1,
ymin = 1e-9,
ymode=log,
xmajorgrids,
%yminorgrids,
ymajorgrids,
grid style=dashed,
legend pos = south east,
legend style={legend cell align=left, align=left, draw=white!15!black},
]
\addplot [color=red, solid,]
  table[row sep=crcr]{%%
0.10000000 0.29267553\\
0.09909091 0.28413919\\
0.09818182 0.27567698\\
0.09727273 0.26729370\\
0.09636364 0.25899412\\
0.09545455 0.25078291\\
0.09454545 0.24266471\\
0.09363636 0.23464404\\
0.09272727 0.22672535\\
0.09181818 0.21891298\\
0.09090909 0.21121116\\
0.09000000 0.20362401\\
0.08909091 0.19615551\\
0.08818182 0.18880952\\
0.08727273 0.18158973\\
0.08636364 0.17449970\\
0.08545455 0.16754281\\
0.08454545 0.16072229\\
0.08363636 0.15404117\\
0.08272727 0.14750232\\
0.08181818 0.14110840\\
0.08090909 0.13486187\\
0.08000000 0.12876500\\
0.07909091 0.12281983\\
0.07818182 0.11702820\\
0.07727273 0.11139173\\
0.07636364 0.10591179\\
0.07545455 0.10058955\\
0.07454545 0.09542592\\
0.07363636 0.09042160\\
0.07272727 0.08557704\\
0.07181818 0.08089245\\
0.07090909 0.07636779\\
0.07000000 0.07200280\\
0.06909091 0.06779698\\
0.06818182 0.06374956\\
0.06727273 0.05985958\\
0.06636364 0.05612581\\
0.06545455 0.05254681\\
0.06454545 0.04912091\\
0.06363636 0.04584621\\
0.06272727 0.04272061\\
0.06181818 0.03974180\\
0.06090909 0.03690725\\
0.06000000 0.03421426\\
0.05909091 0.03165995\\
0.05818182 0.02924124\\
0.05727273 0.02695489\\
0.05636364 0.02479754\\
0.05545455 0.02276564\\
0.05454545 0.02085553\\
0.05363636 0.01906344\\
0.05272727 0.01738549\\
0.05181818 0.01581768\\
0.05090909 0.01435597\\
0.05000000 0.01299623\\
0.04909091 0.01173427\\
0.04818182 0.01056588\\
0.04727273 0.00948683\\
0.04636364 0.00849284\\
0.04545455 0.00757969\\
0.04454545 0.00674313\\
0.04363636 0.00597896\\
0.04272727 0.00528304\\
0.04181818 0.00465125\\
0.04090909 0.00407957\\
0.04000000 0.00356405\\
0.03909091 0.00310083\\
0.03818182 0.00268618\\
0.03727273 0.00231644\\
0.03636364 0.00198811\\
0.03545455 0.00169780\\
0.03454545 0.00144228\\
0.03363636 0.00121844\\
0.03272727 0.00102334\\
0.03181818 0.00085419\\
0.03090909 0.00070835\\
0.03000000 0.00058336\\
0.02909091 0.00047691\\
0.02818182 0.00038684\\
0.02727273 0.00031118\\
0.02636364 0.00024810\\
0.02545455 0.00019593\\
0.02454545 0.00015316\\
0.02363636 0.00011842\\
0.02272727 0.00009048\\
0.02181818 0.00006825\\
0.02090909 0.00005077\\
0.02000000 0.00003720\\
0.01909091 0.00002681\\
0.01818182 0.00001898\\
0.01727273 0.00001316\\
0.01636364 0.00000893\\
0.01545455 0.00000591\\
0.01454545 0.00000381\\
0.01363636 0.00000237\\
0.01272727 0.00000143\\
0.01181818 0.00000083\\
0.01090909 0.00000046\\
0.01000000 0.00000024\\
};
\addlegendentry{BMD}

\addplot [color=green, solid]
  table[row sep=crcr]{%%
0.1000000000 0.1748135536\\
0.0990909091 0.1683256076\\
0.0981818182 0.1619591573\\
0.0972727273 0.1557165145\\
0.0963636364 0.1495998426\\
0.0954545455 0.1436111530\\
0.0945454545 0.1377523003\\
0.0936363636 0.1320249791\\
0.0927272727 0.1264307203\\
0.0918181818 0.1209708877\\
0.0909090909 0.1156466755\\
0.0900000000 0.1104591061\\
0.0890909091 0.1054090275\\
0.0881818182 0.1004971118\\
0.0872727273 0.0957238542\\
0.0863636364 0.0910895722\\
0.0854545455 0.0865944046\\
0.0845454545 0.0822383122\\
0.0836363636 0.0780210780\\
0.0827272727 0.0739423078\\
0.0818181818 0.0700014323\\
0.0809090909 0.0661977082\\
0.0800000000 0.0625302208\\
0.0790909091 0.0589978868\\
0.0781818182 0.0555994574\\
0.0772727273 0.0523335220\\
0.0763636364 0.0491985120\\
0.0754545455 0.0461927059\\
0.0745454545 0.0433142338\\
0.0736363636 0.0405610829\\
0.0727272727 0.0379311033\\
0.0718181818 0.0354220142\\
0.0709090909 0.0330314104\\
0.0700000000 0.0307567693\\
0.0690909091 0.0285954579\\
0.0681818182 0.0265447406\\
0.0672727273 0.0246017868\\
0.0663636364 0.0227636792\\
0.0654545455 0.0210274219\\
0.0645454545 0.0193899491\\
0.0636363636 0.0178481335\\
0.0627272727 0.0163987954\\
0.0618181818 0.0150387115\\
0.0609090909 0.0137646239\\
0.0600000000 0.0125732489\\
0.0590909091 0.0114612862\\
0.0581818182 0.0104254281\\
0.0572727273 0.0094623676\\
0.0563636364 0.0085688082\\
0.0554545455 0.0077414714\\
0.0545454545 0.0069771060\\
0.0536363636 0.0062724956\\
0.0527272727 0.0056244670\\
0.0518181818 0.0050298974\\
0.0509090909 0.0044857217\\
0.0500000000 0.0039889398\\
0.0490909091 0.0035366223\\
0.0481818182 0.0031259172\\
0.0472727273 0.0027540551\\
0.0463636364 0.0024183545\\
0.0454545455 0.0021162261\\
0.0445454545 0.0018451772\\
0.0436363636 0.0016028149\\
0.0427272727 0.0013868492\\
0.0418181818 0.0011950953\\
0.0409090909 0.0010254757\\
0.0400000000 0.0008760210\\
0.0390909091 0.0007448711\\
0.0381818182 0.0006302749\\
0.0372727273 0.0005305900\\
0.0363636364 0.0004442821\\
0.0354545455 0.0003699229\\
0.0345454545 0.0003061888\\
0.0336363636 0.0002518580\\
0.0327272727 0.0002058080\\
0.0318181818 0.0001670119\\
0.0309090909 0.0001345353\\
0.0300000000 0.0001075322\\
0.0290909091 0.0000852403\\
0.0281818182 0.0000669774\\
0.0272727273 0.0000521360\\
0.0263636364 0.0000401788\\
0.0254545455 0.0000306338\\
0.0245454545 0.0000230893\\
0.0236363636 0.0000171890\\
0.0227272727 0.0000126270\\
0.0218181818 0.0000091429\\
0.0209090909 0.0000065174\\
0.0200000000 0.0000045673\\
0.0190909091 0.0000031416\\
0.0181818182 0.0000021173\\
0.0172727273 0.0000013951\\
0.0163636364 0.0000008966\\
0.0154545455 0.0000005604\\
0.0145454545 0.0000003395\\
0.0136363636 0.0000001985\\
0.0127272727 0.0000001115\\
0.0118181818 0.0000000599\\
0.0109090909 0.0000000304\\
0.0100000000 0.0000000145\\
};
\addlegendentry{Johnson Bound}

\addplot [color=blue, solid]
  table[row sep=crcr]{%%
0.1000000000 0.0673389549\\
0.0990909091 0.0641806284\\
0.0981818182 0.0611224692\\
0.0972727273 0.0581635561\\
0.0963636364 0.0553028849\\
0.0954545455 0.0525393709\\
0.0945454545 0.0498718509\\
0.0936363636 0.0472990865\\
0.0927272727 0.0448197664\\
0.0918181818 0.0424325091\\
0.0909090909 0.0401358668\\
0.0900000000 0.0379283274\\
0.0890909091 0.0358083186\\
0.0881818182 0.0337742109\\
0.0872727273 0.0318243211\\
0.0863636364 0.0299569158\\
0.0854545455 0.0281702152\\
0.0845454545 0.0264623965\\
0.0836363636 0.0248315978\\
0.0827272727 0.0232759221\\
0.0818181818 0.0217934406\\
0.0809090909 0.0203821971\\
0.0800000000 0.0190402116\\
0.0790909091 0.0177654844\\
0.0781818182 0.0165559995\\
0.0772727273 0.0154097293\\
0.0763636364 0.0143246375\\
0.0754545455 0.0132986837\\
0.0745454545 0.0123298267\\
0.0736363636 0.0114160284\\
0.0727272727 0.0105552574\\
0.0718181818 0.0097454926\\
0.0709090909 0.0089847266\\
0.0700000000 0.0082709692\\
0.0690909091 0.0076022506\\
0.0681818182 0.0069766245\\
0.0672727273 0.0063921713\\
0.0663636364 0.0058470009\\
0.0654545455 0.0053392554\\
0.0645454545 0.0048671119\\
0.0636363636 0.0044287847\\
0.0627272727 0.0040225278\\
0.0618181818 0.0036466372\\
0.0609090909 0.0032994523\\
0.0600000000 0.0029793583\\
0.0590909091 0.0026847874\\
0.0581818182 0.0024142204\\
0.0572727273 0.0021661880\\
0.0563636364 0.0019392717\\
0.0554545455 0.0017321048\\
0.0545454545 0.0015433730\\
0.0536363636 0.0013718150\\
0.0527272727 0.0012162229\\
0.0518181818 0.0010754420\\
0.0509090909 0.0009483714\\
0.0500000000 0.0008339630\\
0.0490909091 0.0007312220\\
0.0481818182 0.0006392056\\
0.0472727273 0.0005570230\\
0.0463636364 0.0004838342\\
0.0454545455 0.0004188489\\
0.0445454545 0.0003613261\\
0.0436363636 0.0003105721\\
0.0427272727 0.0002659397\\
0.0418181818 0.0002268266\\
0.0409090909 0.0001926739\\
0.0400000000 0.0001629646\\
0.0390909091 0.0001372219\\
0.0381818182 0.0001150074\\
0.0372727273 0.0000959194\\
0.0363636364 0.0000795913\\
0.0354545455 0.0000656893\\
0.0345454545 0.0000539110\\
0.0336363636 0.0000439835\\
0.0327272727 0.0000356611\\
0.0318181818 0.0000287241\\
0.0309090909 0.0000229766\\
0.0300000000 0.0000182448\\
0.0290909091 0.0000143753\\
0.0281818182 0.0000112335\\
0.0272727273 0.0000087017\\
0.0263636364 0.0000066778\\
0.0254545455 0.0000050738\\
0.0245454545 0.0000038141\\
0.0236363636 0.0000028345\\
0.0227272727 0.0000020807\\
0.0218181818 0.0000015071\\
0.0209090909 0.0000010761\\
0.0200000000 0.0000007563\\
0.0190909091 0.0000005226\\
0.0181818182 0.0000003544\\
0.0172727273 0.0000002355\\
0.0163636364 0.0000001529\\
0.0154545455 0.0000000968\\
0.0145454545 0.0000000596\\
0.0136363636 0.0000000355\\
0.0127272727 0.0000000204\\
0.0118181818 0.0000000113\\
0.0109090909 0.0000000059\\
0.0100000000 0.0000000029\\
};
\addlegendentry{Error Reduction}



\end{axis}
\end{tikzpicture}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%Second Part of Latex include:
%\end{figure}


==> RS15_5.tikz <==
     \begin{tikzpicture}
    \begin{semilogyaxis}[
        xlabel={$p$ of QSC},ylabel=WER,grid=both, legend pos=south east]
    \addplot +[mark=none,color=red] coordinates { %BMD
%         ( 0.0 , 0.0 )
%         ( 0.010101010101010102 , 4.916198100791513e-09 )
        ( 0.020202020202020204 , 2.9080354108542355e-07 )
        ( 0.030303030303030304 , 3.0597755650760416e-06 )
        ( 0.04040404040404041 , 1.5871372306433002e-05 )
        ( 0.05050505050505051 , 5.586186883228873e-05 )
        ( 0.06060606060606061 , 0.00015381213532680418 )
        ( 0.07070707070707072 , 0.00035744087136116036 )
        ( 0.08080808080808081 , 0.0007335547384550541 )
        ( 0.09090909090909091 , 0.0013688842950527655 )
        ( 0.10101010101010102 , 0.0023695835490755964 )
        ( 0.11111111111111112 , 0.0038594792427471044 )
        ( 0.12121212121212122 , 0.005977230616530938 )
        ( 0.13131313131313133 , 0.008872607471473198 )
        ( 0.14141414141414144 , 0.012702119205703277 )
        ( 0.15151515151515152 , 0.01762423478906477 )
        ( 0.16161616161616163 , 0.02379442737546045 )
        ( 0.17171717171717174 , 0.03136026087884348 )
        ( 0.18181818181818182 , 0.040456712282846426 )
        ( 0.19191919191919193 , 0.05120189517863977 )
        ( 0.20202020202020204 , 0.063693319078072 )
        ( 0.21212121212121213 , 0.07800478710653726 )
        ( 0.22222222222222224 , 0.09418400309109762 )
        ( 0.23232323232323235 , 0.11225092888348621 )
        ( 0.24242424242424243 , 0.13219690480048588 )
        ( 0.25252525252525254 , 0.15398452091100276 )
        ( 0.26262626262626265 , 0.17754820494494908 )
        ( 0.27272727272727276 , 0.20279547407630974 )
        ( 0.2828282828282829 , 0.22960878283691005 )
        ( 0.29292929292929293 , 0.25784788792962277 )
        ( 0.30303030303030304 , 0.287352642617982 )
%         ( 0.31313131313131315 , 0.31794612848669096 )
%         ( 0.32323232323232326 , 0.3494380304498266 )
%         ( 0.33333333333333337 , 0.38162816164325286 )
%         ( 0.3434343434343435 , 0.4143100479578954 )
%         ( 0.3535353535353536 , 0.4472744871160147 )
%         ( 0.36363636363636365 , 0.48031300402047 )
%         ( 0.37373737373737376 , 0.5132211322749497 )
%         ( 0.38383838383838387 , 0.5458014609471228 )
    };
    \addplot +[mark=none,color=green] coordinates { %GS
%         ( 0.0 , 0.0 )
%         ( 0.010101010101010102 , 6.002208110843166e-11 )
        ( 0.020202020202020204 , 4.929364477035472e-09 )
        ( 0.030303030303030304 , 6.714769356827434e-08 )
        ( 0.04040404040404041 , 4.317263641493893e-07 )
        ( 0.05050505050505051 , 1.8283066856758585e-06 )
        ( 0.06060606060606061 , 5.927517143143708e-06 )
        ( 0.07070707070707072 , 1.5954866131758535e-05 )
        ( 0.08080808080808081 , 3.743777890462977e-05 )
        ( 0.09090909090909091 , 7.904871993688418e-05 )
        ( 0.10101010101010102 , 0.00015349915340395997 )
        ( 0.11111111111111112 , 0.00027843480844475356 )
        ( 0.12121212121212122 , 0.0004772817683430331 )
        ( 0.13131313131313133 , 0.0007799947488203761 )
        ( 0.14141414141414144 , 0.001223663050049848 )
        ( 0.15151515151515152 , 0.001852935568789128 )
        ( 0.16161616161616163 , 0.002720233483194881 )
        ( 0.17171717171717174 , 0.0038857273513059638 )
        ( 0.18181818181818182 , 0.005417064010800685 )
        ( 0.19191919191919193 , 0.0073888374878689 )
        ( 0.20202020202020204 , 0.009881806812636612 )
        ( 0.21212121212121213 , 0.012981871933844178 )
        ( 0.22222222222222224 , 0.01677882660299191 )
        ( 0.23232323232323235 , 0.0213649139740412 )
        ( 0.24242424242424243 , 0.026833216593466176 )
        ( 0.25252525252525254 , 0.0332759173282753 )
        ( 0.26262626262626265 , 0.04078247152281121 )
        ( 0.27272727272727276 , 0.04943773324774589 )
        ( 0.2828282828282829 , 0.059320079896226556 )
        ( 0.29292929292929293 , 0.07049957960997623 )
        ( 0.30303030303030304 , 0.08303624512486896 )
%         ( 0.31313131313131315 , 0.09697841567597283 )
%         ( 0.32323232323232326 , 0.11236130568061357 )
%         ( 0.33333333333333337 , 0.12920575512546012 )
%         ( 0.3434343434343435 , 0.1475172120343188 )
%         ( 0.3535353535353536 , 0.16728497221215913 )
%         ( 0.36363636363636365 , 0.18848169578049578 )
    };
    \addplot +[mark=none,dashed,color=blue] coordinates { %SS
%         ( 0.0 , 0.0 )
%         ( 0.010101010101010102 , 5.640913103275071e-11 )
        ( 0.020202020202020204 , 4.727763613045844e-09 )
        ( 0.030303030303030304 , 6.513687403006295e-08 )
        ( 0.04040404040404041 , 4.2177795665580166e-07 )
        ( 0.05050505050505051 , 1.7946614880502437e-06 )
        ( 0.06060606060606061 , 5.8377309119723e-06 )
        ( 0.07070707070707072 , 1.575066872252575e-05 )
        ( 0.08080808080808081 , 3.7023308262421294e-05 )
        ( 0.09090909090909091 , 7.827520676051669e-05 )
        ( 0.10101010101010102 , 0.0001521448669797995 )
        ( 0.11111111111111112 , 0.00027617899066231615 )
        ( 0.12121212121212122 , 0.0004736714027766701 )
        ( 0.13131313131313133 , 0.0007744033269605335 )
        ( 0.14141414141414144 , 0.001215240978544362 )
        ( 0.15151515151515152 , 0.0018405524678107548 )
        ( 0.16161616161616163 , 0.0027024133073997743 )
        ( 0.17171717171717174 , 0.003860577969509904 )
        ( 0.18181818181818182 , 0.005382203558157075 )
        ( 0.19191919191919193 , 0.007341320409062914 )
        ( 0.20202020202020204 , 0.009818053007018797 )
        ( 0.21212121212121213 , 0.012897602762078547 )
        ( 0.22222222222222224 , 0.016669011697042175 )
        ( 0.23232323232323235 , 0.021223732794629042 )
        ( 0.24242424242424243 , 0.02665403849697792 )
        ( 0.25252525252525254 , 0.033051303542490765 )
        ( 0.26262626262626265 , 0.040504201899625024 )
        ( 0.27272727272727276 , 0.049096859979967586 )
        ( 0.2828282828282829 , 0.05890700957907835 )
        ( 0.29292929292929293 , 0.07000418412512784 )
        ( 0.30303030303030304 , 0.08244800085814459 )
%         ( 0.31313131313131315 , 0.09628656958366764 )
%         ( 0.32323232323232326 , 0.11155506572888961 )
%         ( 0.33333333333333337 , 0.1282745016773752 )
%         ( 0.3434343434343435 , 0.14645072588297534 )
%         ( 0.3535353535353536 , 0.16607367418700728 )
%         ( 0.36363636363636365 , 0.18711689221431863 )
%         ( 0.37373737373737376 , 0.20953734183680323 )
    };
    \legend{{BMD},{Guruswami--Sudan},{Error Reduction}}
    \end{semilogyaxis}%
\end{tikzpicture}%


==> paper-channel-ber-plotkin-2.tikz <==
%TikZ-File - created manually 
%filename: wer-curves_manual.tikz
%Latex include:
%\begin{figure}
% \centering
% \includegraphics[height=0.3\textheight,width=0.9\textwidth]{path/to/file/wer-curves_manual.tikz}

\begin{tikzpicture}
\begin{axis}[%%
scale only axis,
xlabel style={font=\color{white!15!black}},
xlabel={$\frac{E_b}{N_0}$ in dB},
ylabel style={font=\color{white!15!black}},
ylabel={$\mathrm{BER}$},
ymax = 1,
ymode=log,
xmajorgrids,
%yminorgrids,
ymajorgrids,
grid style=dashed,
axis background/.style={fill=white},
legend pos = north east,
legend style={legend cell align=left, align=left, draw=white!15!black},
]

% BMD(6)
\addplot [color=red, solid, mark=x, mark size=3.2, mark options={solid, red}]
  table[row sep=crcr, col sep=tab]{%%
2	0.104184\\
2.5	0.090927\\
3	0.079182\\
3.5	0.066958\\
4	0.056364\\
4.5	0.046401\\
5	0.037971\\
5.5	0.029788\\
%7.5	3.0e-9\\
};
\addlegendentry{$\mathbf y$}


\addplot [color=magenta, solid, mark=x, mark size=3.2, mark options={solid, magenta}]
  table[row sep=crcr, col sep=tab]{%%
2	0.18672\\
2.5	0.164941\\
3	0.145844\\
3.5	0.124927\\
4	0.106124\\
4.5	0.088896\\
5	0.072344\\
5.5	0.057708\\
};
\addlegendentry{$\mathbf x^{(2)}$}

\addplot [color=blue, solid, mark=x, mark size=3.2, mark options={solid, blue}]
  table[row sep=crcr, col sep=tab]{%%
2	0.037079\\
2.5	0.02956\\
3	0.023021\\
3.5	0.017072\\
4	0.01242\\
4.5	0.008797\\
5	0.006201\\
5.5	0.004005\\
%6.5	0.000696\\
};
\addlegendentry{$\mathbf x^{(1)}$}

\end{axis}
\end{tikzpicture}

%Second Part of Latex include:
%\end{figure}



==> wer-wemalo-24.tikz <==
%TikZ-File - created manually 
%filename: wer-curves_manual.tikz
%Latex include:
%\begin{figure}
% \centering
% \includegraphics[height=0.3\textheight,width=0.9\textwidth]{path/to/file/wer-curves_manual.tikz}

\begin{tikzpicture}
\begin{axis}[%%
scale only axis,
xlabel style={font=\color{white!15!black}},
xlabel={$\frac{E_b}{N_0}$ in dB},
ylabel style={font=\color{white!15!black}},
ylabel={$\mathrm{WER}$},
ymax = 1,
ymode=log,
xmajorgrids,
%yminorgrids,
ymajorgrids,
grid style=dashed,
axis background/.style={fill=white},
legend pos = north east,
legend style={legend cell align=left, align=left, draw=white!15!black},
]

% BMD(6)
\addplot [color=red, solid, mark=x, mark size=3.2, mark options={solid, red}]
  table[row sep=crcr, col sep=tab]{%%
1	0.812\\
1.5	0.749\\
2	0.635\\
4	0.1478\\
4.25	0.106\\
4.5	7.74e-2\\
4.75	0.05445\\
5	3.97e-2\\
5.5	1.29e-2\\
6	3.5e-3\\
7	1.8333e-4\\
%7.5	3.0e-4\\
};
\addlegendentry{$\mathrm{BMD}$}

% Pfister et al ISIT 2018 R(3.7) BP 100 Fig 1 
\addplot [color=magenta, solid, mark=x, mark size=3.2, mark options={solid, magenta}]
  table[row sep=crcr, col sep=tab]{%%
%1.0	5.751314e-01\\
%1.5	3.381621e-01\\
2.0	4.5128310e-02\\
2.5	1.613913e-02\\
3.0	4.1560525e-03\\
3.5	6.087635e-04\\
%4.0	3.715026e-06\\
%4.5	3.832566e-07\\
};
\addlegendentry{RM}


\addplot [color=blue, solid, mark=o, mark size=3.2, mark options={solid, blue}]
  table[row sep=crcr, col sep=tab]{%%
1	1.88e-1\\
1.5	1.076e-1\\
2.0	5.7e-2\\
2.5	1.84e-2\\
3.0	5.40175e-3\\
%3.5	4.736e-5\\
};
\addlegendentry{New}




\end{axis}
\end{tikzpicture}

%Second Part of Latex include:
%\end{figure}


